Synthetic Interlocutors. Experiments with Generative AI to Prolong Ethnographic Encounters

This paper introduces "Synthetic Interlocutors" for ethnographic research. Synthetic Interlocutors are chatbots ingested with ethnographic textual material (interviews and observations) by using Retrieval Augmented Generation (RAG). We integrated an open-source large language model with ethnographic data from three projects to explore two questions: Can RAG digest ethnographic material and act as ethnographic interlocutor? And, if so, can Synthetic Interlocutors prolong encounters with the field and extend our analysis? Through reflections on the process of building our Synthetic Interlocutors and an experimental collaborative workshop, we suggest that RAG can digest ethnographic materials, and it might lead to prolonged, yet uneasy ethnographic encounters that allowed us to partially recreate and re-visit fieldwork interactions while facilitating opportunities for novel analytic insights. Synthetic Interlocutors can produce collaborative, ambiguous and serendipitous moments.

==> vibProj.csv <==
mode,mag,kFront,cFront,kRear,cRear
8.8,2.02,249001,7984,46464,4224
8.85,2,249001,7984,46464,4224
8.9,1.99,249001,7984,46464,4224
8.95,1.97,249001,7984,46464,4224
9,1.96,249001,7984,46464,4224
9.05,1.95,249001,7984,46464,4224
9.1,1.93,249001,7984,46464,4224
9.15,1.92,249001,7984,46464,4224
9.2,1.9,249001,7984,46464,4224
9.25,1.89,249001,7984,46464,4224
9.3,1.88,249001,7984,46464,4224
9.35,1.86,249001,7984,46464,4224
9.4,1.85,249001,7984,46464,4224
9.45,1.84,249001,7984,46464,4224
9.5,1.82,249001,7984,46464,4224
9.55,1.81,249001,7984,46464,4224
9.6,1.8,249001,7984,46464,4224
9.65,1.79,249001,7984,46464,4224
9.7,1.77,249001,7984,46464,4224
9.75,1.76,249001,7984,46464,4224
9.8,1.75,249001,7984,46464,4224
9.85,1.74,249001,7984,46464,4224
9.9,1.73,249001,7984,46464,4224
9.95,1.72,249001,7984,46464,4224
10,1.7,249001,7984,46464,4224
10.05,1.69,249001,7984,46464,4224
10.1,1.68,249001,7984,46464,4224
10.15,1.67,249001,7984,46464,4224
10.2,1.66,249001,7984,46464,4224
10.25,1.65,249001,7984,46464,4224
10.3,1.64,249001,7984,46464,4224
10.35,1.63,249001,7984,46464,4224
10.4,1.62,249001,7984,46464,4224
10.45,1.61,249001,7984,46464,4224
10.5,1.59,249001,7984,46464,4224
10.55,1.58,249001,7984,46464,4224
10.6,1.57,249001,7984,46464,4224
10.65,1.56,249001,7984,46464,4224
10.7,1.55,249001,7984,46464,4224
10.75,1.54,249001,7984,46464,4224
10.8,1.53,249001,7984,46464,4224
10.85,1.52,249001,7984,46464,4224
10.9,1.51,249001,7984,46464,4224
10.95,1.51,249001,7984,46464,4224
11,1.5,249001,7984,46464,4224
11.05,1.49,249001,7984,46464,4224
11.1,1.48,249001,7984,46464,4224
11.15,1.47,249001,7984,46464,4224
11.2,1.46,249001,7984,46464,4224
11.25,1.45,249001,7984,46464,4224
11.3,1.44,249001,7984,46464,4224
11.35,1.43,249001,7984,46464,4224
11.4,1.42,249001,7984,46464,4224
11.45,1.41,249001,7984,46464,4224
11.5,1.41,249001,7984,46464,4224
11.55,1.4,249001,7984,46464,4224
11.6,1.39,249001,7984,46464,4224
11.65,1.38,249001,7984,46464,4224
11.7,1.37,249001,7984,46464,4224
11.75,1.36,249001,7984,46464,4224
11.8,1.36,249001,7984,46464,4224
11.85,1.35,249001,7984,46464,4224
11.9,1.34,249001,7984,46464,4224
11.95,1.33,249001,7984,46464,4224
12,1.32,249001,7984,46464,4224
12.05,1.32,249001,7984,46464,4224
12.1,1.31,249001,7984,46464,4224
12.15,1.3,249001,7984,46464,4224
12.2,1.29,249001,7984,46464,4224
12.25,1.29,249001,7984,46464,4224
12.3,1.28,249001,7984,46464,4224
12.35,1.27,249001,7984,46464,4224
12.4,1.26,249001,7984,46464,4224
12.45,1.26,249001,7984,46464,4224
12.5,1.25,249001,7984,46464,4224
12.55,1.24,249001,7984,46464,4224
12.6,1.24,249001,7984,46464,4224
12.65,1.23,249001,7984,46464,4224
12.7,1.22,249001,7984,46464,4224
12.75,1.21,249001,7984,46464,4224
12.8,1.21,249001,7984,46464,4224
12.85,1.2,249001,7984,46464,4224
12.9,1.19,249001,7984,46464,4224
12.95,1.19,249001,7984,46464,4224
13,1.18,249001,7984,46464,4224
13.05,1.17,249001,7984,46464,4224
13.1,1.17,249001,7984,46464,4224
13.15,1.16,249001,7984,46464,4224
13.2,1.16,249001,7984,46464,4224
13.25,1.15,249001,7984,46464,4224
13.3,1.14,249001,7984,46464,4224
13.35,1.14,249001,7984,46464,4224
13.4,1.13,249001,7984,46464,4224
13.45,1.12,249001,7984,46464,4224
13.5,1.12,249001,7984,46464,4224
13.55,1.11,249001,7984,46464,4224
13.6,1.11,249001,7984,46464,4224
13.65,1.1,249001,7984,46464,4224
13.7,1.09,249001,7984,46464,4224
13.75,1.09,249001,7984,46464,4224
13.8,1.08,249001,7984,46464,4224
13.85,1.08,249001,7984,46464,4224
13.9,1.07,249001,7984,46464,4224
13.95,1.07,249001,7984,46464,4224
14,1.06,249001,7984,46464,4224
14.05,1.05,249001,7984,46464,4224
14.1,1.05,249001,7984,46464,4224
14.15,1.04,249001,7984,46464,4224
14.2,1.04,249001,7984,46464,4224
14.25,1.03,249001,7984,46464,4224
14.3,1.03,249001,7984,46464,4224
14.35,1.02,249001,7984,46464,4224
14.4,1.02,249001,7984,46464,4224
14.45,1.01,249001,7984,46464,4224
14.5,1.01,249001,7984,46464,4224
14.55,1,249001,7984,46464,4224
14.6,1,249001,7984,46464,4224
14.65,0.99,249001,7984,46464,4224
14.7,0.99,249001,7984,46464,4224
14.75,0.98,249001,7984,46464,4224
14.8,0.98,249001,7984,46464,4224
14.85,0.97,249001,7984,46464,4224
14.9,0.97,249001,7984,46464,4224
14.95,0.96,249001,7984,46464,4224
15,0.96,249001,7984,46464,4224
15.05,0.95,249001,7984,46464,4224
15.1,0.95,249001,7984,46464,4224
15.15,0.94,249001,7984,46464,4224
15.2,0.94,249001,7984,46464,4224
15.25,0.93,249001,7984,46464,4224
15.3,0.93,249001,7984,46464,4224
15.35,0.92,249001,7984,46464,4224
15.4,0.92,249001,7984,46464,4224
15.45,0.92,249001,7984,46464,4224
15.5,0.91,249001,7984,46464,4224
15.55,0.91,249001,7984,46464,4224
15.6,0.9,249001,7984,46464,4224
15.65,0.9,249001,7984,46464,4224
15.7,0.89,249001,7984,46464,4224
15.75,0.89,249001,7984,46464,4224
15.8,0.89,249001,7984,46464,4224
15.85,0.88,249001,7984,46464,4224
15.9,0.88,249001,7984,46464,4224
15.95,0.87,249001,7984,46464,4224
16,0.87,249001,7984,46464,4224
16.05,0.86,249001,7984,46464,4224
16.1,0.86,249001,7984,46464,4224
16.15,0.86,249001,7984,46464,4224
16.2,0.85,249001,7984,46464,4224
16.25,0.85,249001,7984,46464,4224
16.3,0.84,249001,7984,46464,4224
16.35,0.84,249001,7984,46464,4224
16.4,0.84,249001,7984,46464,4224
16.45,0.83,249001,7984,46464,4224
16.5,0.83,249001,7984,46464,4224
16.55,0.83,249001,7984,46464,4224
16.6,0.82,249001,7984,46464,4224
16.65,0.82,249001,7984,46464,4224
16.7,0.81,249001,7984,46464,4224
16.75,0.81,249001,7984,46464,4224
16.8,0.81,249001,7984,46464,4224
16.85,0.8,249001,7984,46464,4224
16.9,0.8,249001,7984,46464,4224
16.95,0.8,249001,7984,46464,4224
17,0.79,249001,7984,46464,4224
17.05,0.79,249001,7984,46464,4224
17.1,0.79,249001,7984,46464,4224
17.15,0.78,249001,7984,46464,4224
17.2,0.78,249001,7984,46464,4224
17.25,0.78,249001,7984,46464,4224
17.3,0.77,249001,7984,46464,4224
17.35,0.77,249001,7984,46464,4224
17.4,0.77,249001,7984,46464,4224
17.45,0.76,249001,7984,46464,4224
17.5,0.76,249001,7984,46464,4224
17.55,0.76,249001,7984,46464,4224
17.6,0.75,249001,7984,46464,4224
17.65,0.75,249001,7984,46464,4224
17.7,0.75,249001,7984,46464,4224
17.75,0.74,249001,7984,46464,4224
17.8,0.74,249001,7984,46464,4224
17.85,0.74,249001,7984,46464,4224
17.9,0.73,249001,7984,46464,4224
17.95,0.73,249001,7984,46464,4224
18,0.73,249001,7984,46464,4224
18.05,0.72,249001,7984,46464,4224
18.1,0.72,249001,7984,46464,4224
18.15,0.72,249001,7984,46464,4224
18.2,0.71,249001,7984,46464,4224
18.25,0.71,249001,7984,46464,4224
18.3,0.71,249001,7984,46464,4224
18.35,0.71,249001,7984,46464,4224
18.4,0.7,249001,7984,46464,4224
18.45,0.7,249001,7984,46464,4224
18.5,0.7,249001,7984,46464,4224
18.55,0.69,249001,7984,46464,4224
18.6,0.69,249001,7984,46464,4224
18.65,0.69,249001,7984,46464,4224
18.7,0.69,249001,7984,46464,4224
18.75,0.68,249001,7984,46464,4224
18.8,0.68,249001,7984,46464,4224
18.85,0.68,249001,7984,46464,4224
18.9,0.67,249001,7984,46464,4224
18.95,0.67,249001,7984,46464,4224
19,0.67,249001,7984,46464,4224
19.05,0.67,249001,7984,46464,4224
19.1,0.66,249001,7984,46464,4224
19.15,0.66,249001,7984,46464,4224
19.2,0.66,249001,7984,46464,4224
19.25,0.66,249001,7984,46464,4224
19.3,0.65,249001,7984,46464,4224
19.35,0.65,249001,7984,46464,4224
19.4,0.65,249001,7984,46464,4224
19.45,0.65,249001,7984,46464,4224
19.5,0.64,249001,7984,46464,4224
19.55,0.64,249001,7984,46464,4224
19.6,0.64,249001,7984,46464,4224
19.65,0.63,249001,7984,46464,4224
19.7,0.63,249001,7984,46464,4224
19.75,0.63,249001,7984,46464,4224
19.8,0.63,249001,7984,46464,4224
19.85,0.63,249001,7984,46464,4224
19.9,0.62,249001,7984,46464,4224
19.95,0.62,249001,7984,46464,4224
20,0.62,249001,7984,46464,4224
20.05,0.62,249001,7984,46464,4224
20.1,0.61,249001,7984,46464,4224
20.15,0.61,249001,7984,46464,4224
20.2,0.61,249001,7984,46464,4224
20.25,0.61,249001,7984,46464,4224
20.3,0.6,249001,7984,46464,4224
20.35,0.6,249001,7984,46464,4224
20.4,0.6,249001,7984,46464,4224
20.45,0.6,249001,7984,46464,4224
20.5,0.59,249001,7984,46464,4224
20.55,0.59,249001,7984,46464,4224
20.6,0.59,249001,7984,46464,4224
20.65,0.59,249001,7984,46464,4224
20.7,0.59,249001,7984,46464,4224

